Latency Evaluation of a Virtualized MME

Network Virtualization is one of the key technologies for developing the future mobile networks. However, the performance of virtual mobile entities may not be sufficient for delivering the service required for future networks in terms of throughput or service time. In addition, to take advantage of the virtualization capabilities, a criterion to decide when to scale out the number of instances is a must. In this paper we propose an LTE virtualized Mobility Management Entity queue model to evaluate its service time for a given signaling workload. The estimation of this latency can serve to decide how many processing instances should be deployed to provide a target service. Additionally, we provide a compound data traffic model for the future mobile applications, and we predict theoretically the control workload that it will generate. Finally, we evaluate the virtualized Mobility Management Entity overall delay by simulation, providing insights for selecting the number of virtual instances for a given number of users.

==> TODO.txt <==
========
TODO
========


* ver keyworkds

* Poner las categorías ACM en el xml del fichero látex! 

* El título, es ése?

* Control plane traffic es el nombre correcto de la sección?

* 6.2: calculamos delay.. pero hemos dicho para qué lo queremos?


* Quiás en el experiemntal setup se pueda hablar al principio de que se usa Amazon, para que todos los valres parezcan homogéneos...

* Comprobar conclusiones: se explica lo que se ha hecho? y las aportaciones?

* Comprobar el estado del arte: están bien 

* La bibliografía sale desordenada?????

*Falta el abstract por escribir 

* Quitar Mu de la figura del encolado!

* Referencia METIS en el modelo de tráfico en lugar de hablar de 2020.



* Quiás en el experiemntal setup se pueda hablar al principio de que se usa Amazon, para que todos los valres parezcan homogéneos...

​

* Comprobar conclusiones: se explica lo que se ha hecho? y las aportaciones?

​

* Comprobar el estado del arte: están bien identificadas las mejoras de nuestro artículo?

​

*En la tabla de caracterización de modelos de tráfico se proporciona tanto p como la media para las distribuciones geométricas, quizás es mejor eliminar uno de los parámetros. 

​

*En el apartado de signaling traffic models se dice que para el fluid-flow model cada usuario se mueve a una velocidad constante, luego en la fórmula aparece el valor medio de esta velocidad ¿Esto puede resultar confuso?? Hay que enclarar que es el expected value entre las velocidades de todos los usuarios.


*En el experimental setup hay una cita a amazon-aurora, pero sale con interrogante, quizás se refiere a aurora-benchmark-2015??


*La parte de análisis de resultados del system delay está floja, sobre todo porque se dice una cosa que puede verse en la figura y son los límites asintóticos. Quizás hacer un análisis más complejo estaría bien. Por ejemplo suponer un criterio para el retardo y ver cuantos usuarios y/o carga de señalización es capaz de soportar el sistema para dicho retardo.

*Hay que corregir algunas referencias (la de http archive no aparece la url, y la del Metis no sé si debería aparecer el porrón de autores que tiene).


*Mejorar conclusiones: respondiendo a las preguntas, se comenta todo lo que hemos hecho, salvo la estimación de las tasas de servicio.

    
* Las figuras, se pueden poner las fuentes más grandes? y recortar los bordes?  

* La figura de T_i... se explica en algún lado?
    

*En la subsección de HTTP progressive video se repite dos veces lo del initial burst y la throttling phase. Además en esta sección se opta por usar el término video format, sin embargo en la tabla se usa itag (algo habrá que poner o cambiar la tabla).

​

 Creía que se entendía bien... Si no, como hay que recortar, lo mismo la definición de itag y tal se podría eliminar. Lo de las fases no lo vemo  identificadas las mejoras de nuestro artículo?

*En la tabla de caracterización de modelos de tráfico se proporciona tanto p como la media para las distribuciones geométricas, quizás es mejor eliminar uno de los parámetros. 

*Renombrar ciertas variables que pueden causar confusión e.g., P_{A}.

*En el apartado de signaling traffic models se dice que para el fluid-flow model cada usuario se mueve a una velocidad constante, luego en la fórmula aparece el valor medio de esta velocidad ¿Esto puede resultar confuso?? Hay que enclarar que es el expected value entre las velocidades de todos los usuarios.

*En el experimental setup hay una cita a amazon-aurora, pero sale con interrogante, quizás se refiere a aurora-benchmark-2015??

*La parte de análisis de resultados del system delay está floja, sobre todo porque se dice una cosa que puede verse en la figura y son los límites asintóticos. Quizás hacer un análisis más complejo estaría bien. Por ejemplo suponer un criterio para el retardo y ver cuantos usuarios y/o carga de señalización es capaz de soportar el sistema para dicho retardo.

*Hay que corregir algunas referencias (la de http archive no aparece la url, y la del Metis no sé si debería aparecer el porrón de autores que tiene).

*Mejorar conclusiones
    
    
==========
DONE
=========
*Renombrar ciertas variables que pueden causar confusión e.g., P_{A}.

* Achatar la figura del queue model.

*Falta el abstract por escribir 

*En la subsección de HTTP progressive video se repite dos veces lo del initial burst y la throttling phase. Además en esta sección se opta por usar el término video format, sin embargo en la tabla se usa itag (algo habrá que poner o cambiar la tabla).

 Creía que se entendía bien... Si no, como hay que recortar, lo mismo la definición de itag y tal se podría eliminar. Lo de las fases no lo vemo repetido, aunque tendré que releérmelo.

 Fíjate que he intentado que en todos los tipos de tráfico se explique en el mismo orden cada parámetro, par que sea más sistemático..

* Quitar figura del coche? (y referencias a la figura)


* Quitar SIGNALING TRAFFIC MODEL y en Numerica results también!

* Brainstorming del título!!!!

signaling
control plane
vMMME modeling
simualtion
assessment/ evaluation

"latency evaluation of a virtualized MMME"

"Modeling and latency Analysis of a Virtualized MME"


 "modeling and processing delay assessment of a vMME"
 "modeling and latency assessment of a vMME"
 "vmme modeling and signaling traffic latency assessment"
 
 modeling of a vmme: signaling workload and latency assessment 
 
 "simulation based system delay assessment of a vMME"
 "Control Plane Modeling and Latency Assessment of a Virtualized MME"
 "simulation based latency assessment of a virtualized MME and control plane modeling"
 "Control plane characterization, modeling and assessment of a virtualzed MME"


* Falta referencia para señalización de LTE

* Usamos el término signaling, control, procedure/message?

* Buscar acrónimos sin definición

* Referencia METIS en el modelo de tráfico en lugar de hablar de 2020.

* Distinguir entre application activity y User activity!!!




